Relation between spectral changes and the presence of the lower kHz QPO in the neutron-star low-mass X-ray binary 4U 1636-53

We fitted the $3-180$-keV spectrum of all the observations of the neutron-star low-mass X-ray binary 4U 1636$-$53 taken with the {\it Rossi X-ray Timing Explorer} using a model that includes a thermal Comptonisation component. We found that in the low-hard state the power-law index of this component, $\Gamma$, gradually increases as the source moves in the colour-colour diagram. When the source undergoes a transition from the hard to the soft state $\Gamma$ drops abruptly; once the source is in the soft state $\Gamma$ increases again and then decreases gradually as the source spectrum softens further. The changes in $\Gamma$, together with changes of the electron temperature, reflect changes of the optical depth in the corona. The lower kilohertz quasi-periodic oscillation (kHz QPO) in this source appears only in observations during the transition from the hard to the soft state, when the optical depth of the corona is high and changes depends strongly upon the position of the source in the colour-colour diagram. Our results are consistent with a scenario in which the lower kHz QPO reflects a global mode in the system that results from the resonance between, the disc and/or the neutron-star surface, and the Comptonising corona.

==> readme.txt <==
REVISION SUBMISSION

The Editor 
Monthly Notices of the Royal Astronomical Society
Prof. R.F. Carswell 

Dear R.F. Carswell 

Please, find enclosed the revised manuscript:

"Relation between spectral changes and the presence of the lower kHz QPO in the neutron-star 
low-mass X-ray binary 4U 1636-53"


by Guobao Zhang, Mariano Mendez,  Andrea Sanna,  Evandro Ribeiro and Joseph D. Gelfand,  
I submit to your consideration for publication in Monthly Notices of the Royal Astronomical Society,  
Main Journal.

In the tar file you should find the following files:

readme.txt                           Cover letter (this file)
paper_zhanggb_rv_2.tex             Latex version of the revised paper

colour_colour_diagram_qpo_pob.eps   Figure 1

Sa_Gamma_kt_1.5.eps Figure 2
Sa_Gamma_kt_1.6.eps Figure 2
Sa_Gamma_kt_1.7.eps Figure 2
Sa_Gamma_kt_1.8.eps Figure 2
Sa_Gamma_kt_1.9.eps Figure 2
Sa_Gamma_kt_2.0.eps Figure 2

Sa_gamma_for_paper.eps Figure 3
Sa_kte_for_paper.eps  Figure 3
pha_1.eps  Figure 3
pha_2.eps  Figure 3
pha_3.eps  Figure 3
pha_4.eps  Figure 3


sa_ga_bin-bysa.eps Figure 4

Sa_qpo.eps Figure 5

Sa_Gamma_qpo.eps  Figure 6
Sa_tau.eps  Figure 6


The Latex file  was prepared using the latest macro, v3.14.


Thank you very much. 

Sincerely,


Guobao Zhang 

